Topology and geometry optimization of grid-shells under self-weight loading

This manuscript presents an approach for simultaneously optimizing the connectivity and elevation of grid-shell structures acting in pure compression (or pure tension) under the combined effects of a prescribed external loading and the design-dependent self-weight of the structure itself. The method derived herein involves solving a second-order cone optimization problem, thereby ensuring convexity and obtaining globally optimal results for a given discretization of the design domain. Several numerical examples are presented, illustrating characteristics of this class of optimal structures. It is found that, as self-weight becomes more significant, both the optimal topology and the optimal elevation profile of the structure change, highlighting the importance of optimizing both topology and geometry simultaneously from the earliest stages of design. It is shown that this approach can obtain solutions with greater accuracy and several orders of magnitude more quickly than a standard 3D layout/truss topology optimization approach.

==> BarrelVault/ResultsExhaustive.csv <==
dummy,h,2000,1900,1800,1700,1600,1500,1400,1300,1200,1100,1000,900,800,700,600,500,400,300,200,100,1
,0.02,,,,,,,,,,,,,,,,,,,,1.338291,0.503955
,0.04,,,,,,,,,,,,,,,,,,4.309024,0.676637,0.366919,0.252394
,0.06,,,,,,,,,,,,,,,,,1.069672,0.45954,0.292412,0.214313,0.169425
,0.08,,,,,,,,,,,,,,,2.773306,0.628098,0.353728,0.245983,0.188431,0.152626,0.128406
,0.1,,,,,,,,,,,,,,1.032964,0.456471,0.292601,0.21511,0.169948,0.140376,0.11951,0.104135
,0.12,,,,,,,,,,,,3.322588,0.663259,0.36769,0.254011,0.193831,0.15658,0.131251,0.112912,0.09902,0.088231
,0.14,,,,,,,,,,,1.286267,0.50741,0.315425,0.228521,0.178966,0.146944,0.124549,0.108009,0.095294,0.085214,0.077103
,0.16,,,,,,,,,,0.852462,0.425319,0.28277,0.211471,0.168688,0.140168,0.119798,0.104524,0.092646,0.083145,0.075374,0.068959
,0.18,,,,,,,,3.01593,0.673741,0.37804,0.262167,0.200338,0.161899,0.135691,0.11668,0.102261,0.090951,0.081842,0.07435,0.06808,0.062805
,0.2,,,,,,,1.732334,0.584864,0.350667,0.249823,0.193685,0.157925,0.133154,0.114986,0.101092,0.090124,0.081247,0.073916,0.06776,0.062517,0.058042
,0.22,,,,,,1.350583,0.5403,0.336508,0.243733,0.190689,0.156363,0.132338,0.114585,0.100934,0.090112,0.081324,0.074046,0.067921,0.062696,0.058186,0.054291
,0.24,,,,,1.213242,0.523437,0.332417,0.242866,0.190916,0.157002,0.133126,0.115411,0.101748,0.090891,0.082057,0.074732,0.068559,0.063288,0.058734,0.054762,0.0513
,0.26,,,,1.199578,0.528104,0.337121,0.246818,0.194206,0.159773,0.135492,0.117456,0.103532,0.092463,0.083452,0.075977,0.069678,0.064297,0.059649,0.055594,0.052025,0.048891
,0.28,,,1.290393,0.553554,0.350624,0.255667,0.200638,0.164742,0.139488,0.12076,0.106322,0.094856,0.085532,0.077804,0.071295,0.065739,0.060942,0.05676,0.053082,0.049822,0.046942
,0.3,,1.525007,0.603585,0.374105,0.269959,0.21052,0.172105,0.145247,0.125421,0.110191,0.098128,0.088342,0.080246,0.073439,0.067637,0.062635,0.058278,0.054451,0.051063,0.048042,0.045359
,0.32,2.064845,0.688384,0.410245,0.290813,0.224438,0.182213,0.153001,0.1316,0.115255,0.102368,0.091951,0.08336,0.076155,0.070029,0.064757,0.060174,0.056154,0.0526,0.049436,0.046602,0.044074
,0.34,0.831157,0.464137,0.320167,0.24335,0.195617,0.1631,0.139536,0.121685,0.1077,0.096455,0.08722,0.079503,0.072962,0.067348,0.062479,0.058217,0.054457,0.051116,0.048128,0.045441,0.043035
,0.36,0.545501,0.361312,0.268777,0.213155,0.176057,0.149568,0.129719,0.114301,0.101986,0.091928,0.083564,0.076501,0.070461,0.065238,0.060679,0.056666,0.053109,0.049933,0.047083,0.04451,0.0422
,0.38,0.419996,0.303147,0.236087,0.192618,0.162178,0.139688,0.122406,0.10872,0.09762,0.088442,0.080731,0.074164,0.068506,0.063585,0.059265,0.055446,0.052045,0.048999,0.046256,0.043773,0.041537
,0.4,0.350491,0.266365,0.213882,0.178048,0.152047,0.132337,0.116892,0.104473,0.094276,0.085759,0.078544,0.072356,0.066993,0.062303,0.058169,0.054499,0.05122,0.048273,0.045613,0.043199,0.041021
,0.42,0.307109,0.241501,0.198164,0.167434,0.14453,0.126816,0.112719,0.101243,0.091726,0.083712,0.076875,0.070977,0.065841,0.061329,0.057337,0.053781,0.050595,0.047725,0.045127,0.042765,0.04063
,0.44,0.278057,0.223985,0.186756,0.159591,0.138915,0.122668,0.109576,0.098811,0.08981,0.082178,0.07563,0.069954,0.064989,0.060612,0.056727,0.053257,0.05014,0.047327,0.044775,0.042452,0.040348
,0.46,0.257746,0.21134,0.178372,0.153773,0.134737,0.119584,0.107248,0.09702,0.08841,0.081067,0.074737,0.069227,0.064391,0.060114,0.056308,0.0529,0.049833,0.04706,0.04454,0.042242,0.040159
,0.48,0.243186,0.202106,0.172202,0.14949,0.131675,0.117343,0.105576,0.095753,0.087436,0.08031,0.074141,0.068753,0.064009,0.059804,0.056053,0.052688,0.049654,0.046906,0.044407,0.042124,0.040053
,0.5,0.232632,0.195371,0.167716,0.146406,0.129504,0.115788,0.104447,0.094924,0.086823,0.079853,0.073799,0.068496,0.063815,0.059657,0.055941,0.052601,0.049586,0.046852,0.044362,0.042087,0.04002
,0.52,0.225003,0.190534,0.164546,0.144283,0.128062,0.114802,0.103773,0.094467,0.086517,0.079655,0.073678,0.068428,0.063785,0.059653,0.055954,0.052626,0.049617,0.046886,0.044397,0.04212,0.040051
,0.54,0.219591,0.187187,0.162437,0.142948,0.127227,0.114296,0.103487,0.094329,0.086479,0.079683,0.073749,0.068526,0.063899,0.059775,0.056078,0.052748,0.049735,0.046998,0.044501,0.042217,0.040139
,0.56,0.215915,0.185039,0.161202,0.142276,0.126909,0.114204,0.103538,0.09447,0.086675,0.07991,0.07399,0.068772,0.064142,0.06001,0.056302,0.052959,0.049932,0.04718,0.044669,0.042369,0.040277
,0.58,0.213637,0.183881,0.160701,0.142168,0.127037,0.114472,0.103886,0.094858,0.087079,0.080314,0.074385,0.06915,0.0645,0.060346,0.056615,0.053249,0.050199,0.047425,0.044892,0.042573,0.040462
,0.6,0.212515,0.18356,0.160831,0.142551,0.127558,0.115059,0.104497,0.095467,0.087671,0.080879,0.074917,0.069648,0.064963,0.060773,0.057009,0.05361,0.05053,0.047726,0.045167,0.042822,0.040687
,0.62,0.212372,0.18396,0.161514,0.143369,0.128428,0.115933,0.105346,0.096277,0.088432,0.081589,0.075575,0.070255,0.065521,0.061285,0.057476,0.054037,0.050918,0.04808,0.045487,0.043112,0.04095
,0.64,0.213072,0.184993,0.162686,0.144577,0.129614,0.117066,0.106413,0.09727,0.08935,0.082433,0.076349,0.070963,0.066166,0.061873,0.058011,0.054523,0.051359,0.04848,0.04585,0.04344,0.041246
,0.66,0.214517,0.186591,0.164301,0.146139,0.131089,0.11844,0.10768,0.098432,0.090412,0.083401,0.07723,0.071763,0.066892,0.062531,0.058608,0.055064,0.051849,0.048923,0.04625,0.043802,0.041573
,0.68,0.216629,0.188702,0.166321,0.148028,0.132832,0.120035,0.109133,0.099752,0.091608,0.084485,0.07821,0.072649,0.067694,0.063256,0.059263,0.055656,0.052384,0.049406,0.046686,0.044195,0.041928
,0.7,0.219349,0.191286,0.168717,0.150222,0.134826,0.121839,0.110762,0.10122,0.092932,0.085677,0.079284,0.073617,0.068566,0.064042,0.059972,0.056295,0.05296,0.049925,0.047154,0.044617,0.042308
,0.72,0.22263,0.19431,0.171466,0.152703,0.137056,0.123841,0.112557,0.10283,0.094375,0.086971,0.080446,0.074661,0.069504,0.064886,0.060731,0.056978,0.053575,0.050479,0.047652,0.045065,0.042712
,0.74,0.226439,0.19775,0.17455,0.155457,0.139513,0.126032,0.114511,0.104573,0.095932,0.088364,0.081693,0.075778,0.070506,0.065784,0.061538,0.057702,0.054226,0.051064,0.048178,0.045537,0.043137
,0.76,0.230749,0.201587,0.177955,0.158475,0.142187,0.128404,0.116617,0.106446,0.0976,0.089851,0.08302,0.076964,0.071567,0.066734,0.062389,0.058466,0.054911,0.051678,0.04873,0.046032,0.043582
,0.78,0.235539,0.205808,0.181671,0.161747,0.145073,0.130952,0.118871,0.108444,0.099373,0.091428,0.084424,0.078216,0.072684,0.067733,0.063283,0.059266,0.055627,0.052321,0.049306,0.046549,0.044045
,0.8,0.240795,0.210402,0.185689,0.165268,0.148164,0.133672,0.12127,0.110563,0.10125,0.093092,0.085903,0.079532,0.073857,0.068779,0.064217,0.060101,0.056374,0.052989,0.049904,0.047084,0.044525
,0.82,0.246507,0.215362,0.190004,0.169033,0.151457,0.13656,0.123809,0.112802,0.103227,0.094842,0.087454,0.080909,0.075082,0.069871,0.06519,0.060969,0.057149,0.053681,0.050523,0.047638,0.04502
,0.84,0.252668,0.220682,0.194614,0.173038,0.154949,0.139614,0.126487,0.115156,0.105302,0.096675,0.089076,0.082347,0.076359,0.071005,0.066199,0.061869,0.057952,0.054397,0.051162,0.048209,0.045531
,0.86,0.259276,0.226362,0.199515,0.177284,0.15864,0.142833,0.129303,0.117626,0.107474,0.098589,0.090767,0.083843,0.077685,0.072182,0.067245,0.062799,0.05878,0.055135,0.05182,0.048795,0.046054
,0.88,0.266329,0.232401,0.204708,0.181769,0.162528,0.146215,0.132255,0.12021,0.109742,0.100584,0.092525,0.085396,0.079059,0.0734,0.068325,0.063758,0.059633,0.055894,0.052495,0.049397,0.046591
,0.9,0.273829,0.238799,0.210194,0.186493,0.166613,0.149761,0.135343,0.122907,0.112104,0.102658,0.094351,0.087005,0.08048,0.074657,0.069439,0.064746,0.060509,0.056673,0.053187,0.050012,0.047139
,0.92,0.281781,0.245561,0.215975,0.191459,0.170897,0.15347,0.138567,0.125718,0.114561,0.104811,0.096241,0.08867,0.081947,0.075953,0.070585,0.06576,0.061409,0.057471,0.053896,0.050641,0.047698
,0.94,0.290189,0.252691,0.222053,0.196667,0.17538,0.157344,0.141926,0.12864,0.117111,0.107042,0.098198,0.090388,0.08346,0.077287,0.071763,0.066802,0.06233,0.058287,0.054619,0.051282,0.048267
,0.96,0.299062,0.260193,0.228434,0.202122,0.180064,0.161384,0.145423,0.131676,0.119755,0.109351,0.100218,0.092161,0.085018,0.078658,0.072971,0.067868,0.063272,0.05912,0.055356,0.051935,0.048846
,0.98,0.308408,0.268075,0.235121,0.207826,0.184953,0.165591,0.149057,0.134826,0.122493,0.111737,0.102303,0.093987,0.08662,0.080065,0.07421,0.06896,0.064235,0.05997,0.056108,0.052599,0.049435
,1,0.318238,0.276345,0.242122,0.213784,0.190048,0.169967,0.15283,0.13809,0.125325,0.114201,0.104453,0.095865,0.088265,0.081509,0.075478,0.070076,0.065218,0.060837,0.056872,0.053274,0.050031


==> BarrelVault/ResultsVault.csv <==
pg,vol,h
10,0.04002,0.500004
100,0.042087,0.500209
200,0.044362,0.500836
300,0.046852,0.501886
400,0.049585,0.503367
500,0.052597,0.505291
600,0.055932,0.507673
700,0.059638,0.510533
800,0.063778,0.513893
900,0.068427,0.517783
1000,0.073676,0.522238
1100,0.079641,0.5273
1200,0.086464,0.533019
1300,0.094329,0.539454
1400,0.103469,0.546679
1500,0.114191,0.554779
1600,0.126901,0.56386
1700,0.142146,0.574052
1800,0.160678,0.585513
1900,0.183558,0.598443
2000,0.21232,0.613096


==> BritishMuseum/heightDiffs.csv <==
dummy, x, y, diff_Z
,50,20,0
,49.807853,21.950903,0
,49.238795,23.826834,0
,48.314696,25.555702,0
,47.071068,27.071068,0
,45.555702,28.314696,0
,43.826834,29.238795,0
,41.950903,29.807853,0
,40,30,0
,38.049097,29.807853,0
,36.173166,29.238795,0
,34.444298,28.314696,0
,32.928932,27.071068,0
,31.685304,25.555702,0
,30.761205,23.826834,0
,30.192147,21.950903,0
,30,20,0
,30.192147,18.049097,0
,30.761205,16.173166,0
,31.685304,14.444298,0
,32.928932,12.928932,0
,34.444298,11.685304,0
,36.173166,10.761205,0
,38.049097,10.192147,0
,40,10,0
,41.950903,10.192147,0
,43.826834,10.761205,0
,45.555702,11.685304,0
,47.071068,12.928932,0
,48.314696,14.444298,0
,49.238795,16.173166,0
,49.807853,18.049097,0
,30,60,0.13489
,29.807853,61.950903,0.135189
,29.238795,63.826834,0.137904
,28.314696,65.555702,0.142284
,27.071068,67.071068,0.143413
,25.555702,68.314696,0.139439
,23.826834,69.238795,0.130387
,21.950903,69.807853,0.116501
,20,70,0.098795
,18.049097,69.807853,0.081052
,16.173166,69.238795,0.066233
,14.444298,68.314696,0.057422
,12.928932,67.071068,0.053863
,11.685304,65.555702,0.055339
,10.761205,63.826834,0.057247
,10.192147,61.950903,0.060311
,10,60,0.065386
,10.192147,58.049097,0.075562
,10.761205,56.173166,0.090978
,11.685304,54.444298,0.111314
,12.928932,52.928932,0.132794
,14.444298,51.685304,0.150076
,16.173166,50.761205,0.162331
,18.049097,50.192147,0.170378
,20,50,0.175118
,21.950903,50.192147,0.177732
,23.826834,50.761205,0.176788
,25.555702,51.685304,0.170281
,27.071068,52.928932,0.160287
,28.314696,54.444298,0.149251
,29.238795,56.173166,0.140162
,29.807853,58.049097,0.135766
,0,0,0
,2,0,0
,4,0,0
,6,0,0
,8,0,0
,10,0,0
,12,0,0
,14,0,0
,16,0,0
,18,0,0
,20,0,0
,22,0,0
,24,0,0
,26,0,0
,28,0,0
,30,0,0
,32,0,0
,34,0,0
,36,0,0
,38,0,0
,40,0,0
,42,0,0
,44,0,0
,46,0,0
,48,0,0
,50,0,0
,52,0,0
,54,0,0
,56,0,0
,58,0,0
,60,0,0
,0,2,0
,2,2,0.000092
,4,2,0.001269
,6,2,0.002819
,8,2,0.004653
,10,2,0.007593
,12,2,0.00205
,14,2,-0.001785
,16,2,-0.000619
,18,2,-0.003946
,20,2,-0.009921
,22,2,-0.013247
,24,2,-0.01825
,26,2,-0.020802
,28,2,-0.024937
,30,2,-0.020865
,32,2,-0.002442
,34,2,0.005891
,36,2,0.009962
,38,2,0.014915
,40,2,0.016351
,42,2,0.011402
,44,2,0.005077
,46,2,0.0055
,48,2,0.004097
,50,2,0.002937
,52,2,0.000832
,54,2,0.001988
,56,2,0.001269
,58,2,0.000092
,60,2,0
,0,4,0
,2,4,0.001269
,4,4,0.002531
,6,4,0.004546
,8,4,0.008181
,10,4,0.007364
,12,4,0.00402
,14,4,0.001576
,16,4,-0.009248
,18,4,-0.016666
,20,4,-0.021945
,22,4,-0.032386
,24,4,-0.035069
,26,4,-0.033465
,28,4,-0.035023
,30,4,-0.030099
,32,4,-0.004284
,34,4,0.00887
,36,4,0.017462
,38,4,0.024809
,40,4,0.025627
,42,4,0.016616
,44,4,0.007349
,46,4,0.004592
,48,4,0.00224
,50,4,0.00163
,52,4,-0.000263
,54,4,-0.000971
,56,4,0.002763
,58,4,0.001269
,60,4,0
,0,6,0
,2,6,0.002819
,4,6,0.004546
,6,6,0.007392
,8,6,0.010884
,10,6,0.005799
,12,6,0.002234
,14,6,-0.003507
,16,6,-0.012049
,18,6,-0.016629
,20,6,-0.027479
,22,6,-0.038936
,24,6,-0.043316
,26,6,-0.046847
,28,6,-0.041874
,30,6,-0.032008
,32,6,-0.004853
,34,6,0.012324
,36,6,0.020067
,38,6,0.022222
,40,6,0.021153
,42,6,0.011172
,44,6,-0.001342
,46,6,-0.004152
,48,6,-0.004467
,50,6,-0.000737
,52,6,0.000221
,54,6,-0.001777
,56,6,0.004867
,58,6,0.003347
,60,6,0
,0,8,0
,2,8,0.004653
,4,8,0.006666
,6,8,0.007528
,8,8,0.003694
,10,8,0.001537
,12,8,-0.001186
,14,8,-0.007242
,16,8,-0.011737
,18,8,-0.018749
,20,8,-0.027915
,22,8,-0.03959
,24,8,-0.050568
,26,8,-0.052223
,28,8,-0.04761
,30,8,-0.029173
,32,8,-0.002952
,34,8,0.014659
,36,8,0.016075
,38,8,0.014014
,40,8,0.008686
,42,8,0.000445
,44,8,-0.007305
,46,8,-0.009956
,48,8,-0.009162
,50,8,-0.006442
,52,8,0.001024
,54,8,0.004079
,56,8,0.006799
,58,8,0.004054
,60,8,0
,0,10,0
,2,10,0.004421
,4,10,0.000035
,6,10,0.002247
,8,10,0.001999
,10,10,-0.00067
,12,10,-0.002536
,14,10,-0.00755
,16,10,-0.011786
,18,10,-0.017312
,20,10,-0.024901
,22,10,-0.032477
,24,10,-0.040672
,26,10,-0.046327
,28,10,-0.048768
,30,10,-0.026478
,32,10,0.000122
,48,10,-0.00436
,50,10,-0.007249
,52,10,-0.003784
,54,10,0.00275
,56,10,0.004759
,58,10,0.006525
,60,10,0
,0,12,0
,2,12,0.001169
,4,12,0.0063
,6,12,0.002721
,8,12,0.000018
,10,12,-0.002086
,12,12,-0.00565
,14,12,-0.010079
,16,12,-0.01458
,18,12,-0.018986
,20,12,-0.0238
,22,12,-0.028108
,24,12,-0.033125
,26,12,-0.035951
,28,12,-0.037096
,30,12,-0.023398
,50,12,-0.003716
,52,12,-0.00677
,54,12,-0.001451
,56,12,-0.000312
,58,12,-0.001872
,60,12,0
,0,14,0
,2,14,-0.000605
,4,14,0.003114
,6,14,-0.001377
,8,14,-0.003435
,10,14,-0.009166
,12,14,-0.012221
,14,14,-0.016012
,16,14,-0.018991
,18,14,-0.020978
,20,14,-0.021047
,22,14,-0.021224
,24,14,-0.021953
,26,14,-0.022615
,28,14,-0.024199
,52,14,-0.005215
,54,14,-0.00602
,56,14,-0.00746
,58,14,-0.002557
,60,14,0
,0,16,0
,2,16,0.000979
,4,16,0.002786
,6,16,-0.002294
,8,16,-0.008419
,10,16,-0.014929
,12,16,-0.020595
,14,16,-0.023613
,16,16,-0.02528
,18,16,-0.022873
,20,16,-0.018629
,22,16,-0.015778
,24,16,-0.014973
,26,16,-0.012495
,28,16,-0.012019
,52,16,-0.005082
,54,16,-0.013322
,56,16,-0.00754
,58,16,-0.005058
,60,16,0
,0,18,0
,2,18,0.005498
,4,18,0.004339
,6,18,-0.002994
,8,18,-0.012925
,10,18,-0.021416
,12,18,-0.029097
,14,18,-0.033398
,16,18,-0.03232
,18,18,-0.027072
,20,18,-0.020297
,22,18,-0.01302
,24,18,-0.008641
,26,18,-0.004754
,28,18,0.000947
,52,18,-0.009857
,54,18,-0.013425
,56,18,-0.011472
,58,18,-0.009064
,60,18,0
,0,20,0
,2,20,0.009146
,4,20,0.008896
,6,20,-0.001867
,8,20,-0.014738
,10,20,-0.026609
,12,20,-0.036546
,14,20,-0.0416
,16,20,-0.041599
,18,20,-0.036153
,20,20,-0.026818
,22,20,-0.014773
,24,20,-0.004301
,26,20,0.001607
,28,20,0.003111
,52,20,-0.009389
,54,20,-0.010581
,56,20,-0.01396
,58,20,-0.004793
,60,20,0
,0,22,0
,2,22,0.005241
,4,22,0.003176
,6,22,-0.005564
,8,22,-0.016477
,10,22,-0.027168
,12,22,-0.036572
,14,22,-0.04424
,16,22,-0.046976
,18,22,-0.045059
,20,22,-0.038579
,22,22,-0.027829
,24,22,-0.01398
,26,22,-0.000526
,28,22,0.006412
,52,22,-0.00961
,54,22,-0.014965
,56,22,-0.012975
,58,22,-0.002315
,60,22,0
,0,24,0
,2,24,-0.003831
,4,24,-0.011692
,6,24,-0.020733
,8,24,-0.029263
,10,24,-0.036243
,12,24,-0.041023
,14,24,-0.04322
,16,24,-0.042665
,18,24,-0.039438
,20,24,-0.033729
,22,24,-0.026247
,24,24,-0.018066
,26,24,-0.00959
,28,24,-0.000619
,52,24,-0.007114
,54,24,-0.004857
,56,24,-0.00149
,58,24,0.003992
,60,24,0
,0,26,0
,2,26,-0.002063
,4,26,-0.009614
,6,26,-0.018878
,8,26,-0.027729
,10,26,-0.034933
,12,26,-0.040079
,14,26,-0.042274
,16,26,-0.041829
,18,26,-0.037117
,20,26,-0.029534
,22,26,-0.022473
,24,26,-0.013518
,26,26,-0.006045
,28,26,0.001767
,52,26,0.009318
,54,26,0.010751
,56,26,0.011952
,58,26,0.008691
,60,26,0
,0,28,0
,2,28,0.000274
,4,28,-0.00775
,6,28,-0.018267
,8,28,-0.027342
,10,28,-0.034793
,12,28,-0.038751
,14,28,-0.039877
,16,28,-0.039021
,18,28,-0.036099
,20,28,-0.03107
,22,28,-0.02517
,24,28,-0.01829
,26,28,-0.007187
,28,28,0.011058
,30,28,0.016931
,50,28,0.017626
,52,28,0.019357
,54,28,0.020286
,56,28,0.017728
,58,28,0.01129
,60,28,0
,0,30,0
,2,30,0.002355
,4,30,-0.005652
,6,30,-0.014812
,8,30,-0.022551
,10,30,-0.029509
,12,30,-0.03607
,14,30,-0.039117
,16,30,-0.039253
,18,30,-0.037636
,20,30,-0.034047
,22,30,-0.025051
,24,30,-0.009533
,26,30,0.005304
,28,30,0.013166
,30,30,0.038342
,32,30,0.053107
,48,30,0.016426
,50,30,0.017109
,52,30,0.017909
,54,30,0.015648
,56,30,0.012417
,58,30,0.007647
,60,30,0
,0,32,0
,2,32,0.006361
,4,32,0.001722
,6,32,-0.005043
,8,32,-0.013604
,10,32,-0.022547
,12,32,-0.029808
,14,32,-0.033039
,16,32,-0.036147
,18,32,-0.030063
,20,32,-0.024443
,22,32,-0.014477
,24,32,-0.003347
,26,32,0.008221
,28,32,0.039711
,30,32,0.061874
,32,32,0.073987
,34,32,0.076193
,36,32,0.071964
,38,32,0.05833
,40,32,0.050722
,42,32,0.0498
,44,32,0.045589
,46,32,0.015209
,48,32,0.011005
,50,32,0.016564
,52,32,0.017044
,54,32,0.015352
,56,32,0.013462
,58,32,0.010072
,60,32,0
,0,34,0
,2,34,0.013834
,4,34,0.012558
,6,34,0.005226
,8,34,-0.001396
,10,34,-0.010074
,12,34,-0.019106
,14,34,-0.022267
,16,34,-0.023683
,18,34,-0.021187
,20,34,-0.014268
,22,34,-0.004207
,24,34,0.007942
,26,34,0.032953
,28,34,0.059551
,30,34,0.07319
,32,34,0.086952
,34,34,0.09484
,36,34,0.091769
,38,34,0.082081
,40,34,0.074799
,42,34,0.071574
,44,34,0.056586
,46,34,0.034816
,48,34,0.017219
,50,34,0.01235
,52,34,0.016454
,54,34,0.016662
,56,34,0.014021
,58,34,0.009112
,60,34,0
,0,36,0
,2,36,0.019136
,4,36,0.023581
,6,36,0.022325
,8,36,0.012903
,10,36,0.003692
,12,36,-0.00243
,14,36,-0.00605
,16,36,-0.008887
,18,36,-0.006245
,20,36,-0.001765
,22,36,0.01139
,24,36,0.030802
,26,36,0.053507
,28,36,0.069521
,30,36,0.084105
,32,36,0.096007
,34,36,0.10224
,36,36,0.097974
,38,36,0.092265
,40,36,0.085624
,42,36,0.081033
,44,36,0.064501
,46,36,0.048545
,48,36,0.023612
,50,36,0.019708
,52,36,0.015842
,54,36,0.015605
,56,36,0.016424
,58,36,0.009989
,60,36,0
,0,38,0
,2,38,0.03066
,4,38,0.032095
,6,38,0.027204
,8,38,0.023157
,10,38,0.021546
,12,38,0.0162
,14,38,0.015501
,16,38,0.014421
,18,38,0.014884
,20,38,0.025023
,22,38,0.036313
,24,38,0.053336
,26,38,0.068537
,28,38,0.080855
,30,38,0.093399
,32,38,0.103595
,34,38,0.103132
,36,38,0.097617
,38,38,0.096318
,40,38,0.091005
,42,38,0.085653
,44,38,0.073064
,46,38,0.060378
,48,38,0.037012
,50,38,0.025053
,52,38,0.02248
,54,38,0.021899
,56,38,0.018748
,58,38,0.015483
,60,38,0
,0,40,0
,2,40,0.026616
,4,40,0.034388
,6,40,0.042841
,8,40,0.042849
,10,40,0.040388
,12,40,0.038961
,14,40,0.03813
,16,40,0.038812
,18,40,0.044838
,20,40,0.05207
,22,40,0.0631
,24,40,0.074227
,26,40,0.08346
,28,40,0.092396
,30,40,0.101272
,32,40,0.106451
,34,40,0.101601
,36,40,0.096556
,38,40,0.098122
,40,40,0.09496
,42,40,0.089144
,44,40,0.078353
,46,40,0.068662
,48,40,0.051212
,50,40,0.038019
,52,40,0.031865
,54,40,0.027578
,56,40,0.026
,58,40,0.018607
,60,40,0
,0,42,0
,2,42,0.034058
,4,42,0.050927
,6,42,0.059253
,8,42,0.060571
,10,42,0.058389
,12,42,0.061148
,14,42,0.061837
,16,42,0.065368
,18,42,0.070992
,20,42,0.079674
,22,42,0.088756
,24,42,0.095848
,26,42,0.101775
,28,42,0.105243
,30,42,0.107162
,32,42,0.107969
,34,42,0.101372
,36,42,0.098531
,38,42,0.100683
,40,42,0.099438
,42,42,0.093887
,44,42,0.08526
,46,42,0.077558
,48,42,0.06464
,50,42,0.054141
,52,42,0.046607
,54,42,0.044174
,56,42,0.032176
,58,42,0.019686
,60,42,0
,0,44,0
,2,44,0.044599
,4,44,0.062295
,6,44,0.072011
,8,44,0.079466
,10,44,0.082304
,12,44,0.0838
,14,44,0.08609
,16,44,0.089812
,18,44,0.095946
,20,44,0.103767
,22,44,0.111823
,24,44,0.118359
,26,44,0.122105
,28,44,0.120453
,30,44,0.115087
,32,44,0.111696
,34,44,0.104733
,36,44,0.103758
,38,44,0.105422
,40,44,0.105837
,42,44,0.101799
,44,44,0.096877
,46,44,0.09026
,48,44,0.080855
,50,44,0.073036
,52,44,0.068002
,54,44,0.060744
,56,44,0.053652
,58,44,0.026737
,60,44,0
,0,46,0
,2,46,0.042955
,4,46,0.067506
,6,46,0.087678
,8,46,0.09745
,10,46,0.101596
,12,46,0.10586
,14,46,0.110928
,16,46,0.115118
,18,46,0.121157
,20,46,0.127457
,22,46,0.134132
,24,46,0.139533
,26,46,0.139901
,28,46,0.135223
,30,46,0.127556
,32,46,0.120997
,34,46,0.11458
,36,46,0.112647
,38,46,0.113235
,40,46,0.114653
,42,46,0.113531
,44,46,0.109315
,46,46,0.104338
,48,46,0.097427
,50,46,0.090603
,52,46,0.083149
,54,46,0.077066
,56,46,0.065399
,58,46,0.044941
,60,46,0
,0,48,0
,2,48,0.046244
,4,48,0.077121
,6,48,0.094675
,8,48,0.107702
,10,48,0.117785
,12,48,0.127072
,14,48,0.133585
,16,48,0.139266
,18,48,0.146529
,20,48,0.151969
,22,48,0.15711
,24,48,0.157882
,26,48,0.152506
,28,48,0.145167
,30,48,0.135911
,32,48,0.129296
,34,48,0.124769
,36,48,0.122656
,38,48,0.12291
,40,48,0.123318
,42,48,0.122089
,44,48,0.119165
,46,48,0.115422
,48,48,0.110023
,50,48,0.103917
,52,48,0.09685
,54,48,0.089935
,56,48,0.077496
,58,48,0.051766
,60,48,0
,0,50,0
,2,50,0.054633
,4,50,0.083027
,6,50,0.102258
,8,50,0.116825
,10,50,0.13057
,12,50,0.14264
,28,50,0.15082
,30,50,0.140106
,32,50,0.134156
,34,50,0.131067
,36,50,0.129245
,38,50,0.12937
,40,50,0.128605
,42,50,0.127386
,44,50,0.125352
,46,50,0.122274
,48,50,0.117761
,50,50,0.112558
,52,50,0.105477
,54,50,0.096654
,56,50,0.084374
,58,50,0.056291
,60,50,0
,0,52,0
,2,52,0.054807
,4,52,0.080406
,6,52,0.100674
,8,52,0.116023
,10,52,0.129655
,30,52,0.141001
,32,52,0.1363
,34,52,0.135322
,36,52,0.133214
,38,52,0.132986
,40,52,0.130907
,42,52,0.129166
,44,52,0.127397
,46,52,0.124831
,48,52,0.120875
,50,52,0.115917
,52,52,0.10906
,54,52,0.099566
,56,52,0.084283
,58,52,0.057406
,60,52,0
,0,54,0
,2,54,0.047895
,4,54,0.073463
,6,54,0.090788
,8,54,0.103598
,32,54,0.135945
,34,54,0.136398
,36,54,0.134441
,38,54,0.134015
,40,54,0.130375
,42,54,0.126681
,44,54,0.124037
,46,54,0.121333
,48,54,0.118359
,50,54,0.11526
,52,54,0.110471
,54,54,0.099971
,56,54,0.081068
,58,54,0.051363
,60,54,0
,0,56,0
,2,56,0.039191
,4,56,0.061259
,6,56,0.072558
,8,56,0.08247
,32,56,0.136326
,34,56,0.136062
,36,56,0.133646
,38,56,0.132704
,40,56,0.128695
,42,56,0.123259
,44,56,0.119271
,46,56,0.116075
,48,56,0.111789
,50,56,0.106447
,52,56,0.100872
,54,56,0.090188
,56,56,0.070868
,58,56,0.035919
,60,56,0
,0,58,0
,2,58,0.027329
,4,58,0.048304
,6,58,0.059988
,8,58,0.067558
,32,58,0.137062
,34,58,0.135587
,36,58,0.132446
,38,58,0.129192
,40,58,0.124897
,42,58,0.117844
,44,58,0.111517
,46,58,0.106452
,48,58,0.101263
,50,58,0.094892
,52,58,0.086423
,54,58,0.075978
,56,58,0.056686
,58,58,0.028775
,60,58,0
,0,60,0
,2,60,0.022244
,4,60,0.033221
,6,60,0.048665
,8,60,0.058296
,32,60,0.13634
,34,60,0.134268
,36,60,0.130411
,38,60,0.125051
,40,60,0.11854
,42,60,0.11042
,44,60,0.101295
,46,60,0.094171
,48,60,0.088331
,50,60,0.080192
,52,60,0.072377
,54,60,0.056707
,56,60,0.04555
,58,60,0.023564
,60,60,0
,0,62,0
,2,62,0.018973
,4,62,0.025818
,6,62,0.036387
,8,62,0.050619
,32,62,0.135863
,34,62,0.132219
,36,62,0.128126
,38,62,0.120622
,40,62,0.109982
,42,62,0.099956
,44,62,0.089753
,46,62,0.08128
,48,62,0.073247
,50,62,0.065445
,52,62,0.054282
,54,62,0.045439
,56,62,0.033936
,58,62,0.018131
,60,62,0
,0,64,0
,2,64,0.016319
,4,64,0.031462
,6,64,0.029523
,8,64,0.039966
,32,64,0.13235
,34,64,0.130325
,36,64,0.124655
,38,64,0.113573
,40,64,0.101762
,42,64,0.088739
,44,64,0.077062
,46,64,0.066692
,48,64,0.057648
,50,64,0.047334
,52,64,0.039161
,54,64,0.032446
,56,64,0.024019
,58,64,0.014761
,60,64,0
,0,66,0
,2,66,0.011774
,4,66,0.023132
,6,66,0.029584
,8,66,0.034433
,32,66,0.128417
,34,66,0.129543
,36,66,0.121319
,38,66,0.105769
,40,66,0.0917
,42,66,0.078346
,44,66,0.065794
,46,66,0.054268
,48,66,0.042589
,50,66,0.033224
,52,66,0.029889
,54,66,0.024984
,56,66,0.018886
,58,66,0.011773
,60,66,0
,0,68,0
,2,68,0.009115
,4,68,0.014406
,6,68,0.019116
,8,68,0.024321
,10,68,0.032037
,30,68,0.125981
,32,68,0.127543
,34,68,0.127263
,36,68,0.115568
,38,68,0.096114
,40,68,0.082266
,42,68,0.06874
,44,68,0.056403
,46,68,0.043241
,48,68,0.031507
,50,68,0.028167
,52,68,0.024493
,54,68,0.019139
,56,68,0.014405
,58,68,0.009115
,60,68,0
,0,70,0
,2,70,0.00675
,4,70,0.010527
,6,70,0.014194
,8,70,0.016271
,10,70,0.019899
,12,70,0.029408
,28,70,0.13033
,30,70,0.121124
,32,70,0.124885
,34,70,0.122366
,36,70,0.106047
,38,70,0.085946
,40,70,0.073103
,42,70,0.05924
,44,70,0.046999
,46,70,0.034327
,48,70,0.028091
,50,70,0.024169
,52,70,0.018632
,54,70,0.014195
,56,70,0.010527
,58,70,0.006749
,60,70,0
,0,72,0
,2,72,0.004653
,4,72,0.007234
,6,72,0.010118
,8,72,0.013862
,10,72,0.01585
,12,72,0.021176
,14,72,0.027216
,16,72,0.03108
,18,72,0.051958
,20,72,0.069359
,22,72,0.092386
,24,72,0.112208
,26,72,0.123675
,28,72,0.124254
,30,72,0.117701
,32,72,0.118973
,34,72,0.11241
,36,72,0.093241
,38,72,0.077587
,40,72,0.064148
,42,72,0.054433
,44,72,0.040271
,46,72,0.02966
,48,72,0.024492
,50,72,0.018632
,52,72,0.013865
,54,72,0.010118
,56,72,0.007234
,58,72,0.004653
,60,72,0
,0,74,0
,2,74,0.002819
,4,74,0.004546
,6,74,0.006905
,8,74,0.010117
,10,74,0.014194
,12,74,0.017851
,14,74,0.024059
,16,74,0.018984
,18,74,0.027103
,20,74,0.047774
,22,74,0.068797
,24,74,0.091679
,26,74,0.110018
,28,74,0.114906
,30,74,0.110388
,32,74,0.11
,34,74,0.099096
,36,74,0.079584
,38,74,0.062907
,40,74,0.057531
,42,74,0.045918
,44,74,0.032062
,46,74,0.024982
,48,74,0.01914
,50,74,0.014195
,52,74,0.010118
,54,74,0.006906
,56,74,0.004546
,58,74,0.002819
,60,74,0
,0,76,0
,2,76,0.001269
,4,76,0.002531
,6,76,0.004546
,8,76,0.007233
,10,76,0.010527
,12,76,0.014406
,14,76,0.021014
,16,76,0.02454
,18,76,0.017487
,20,76,0.030908
,22,76,0.046003
,24,76,0.067009
,26,76,0.087208
,28,76,0.098071
,30,76,0.092627
,32,76,0.091016
,34,76,0.073053
,36,76,0.063271
,38,76,0.054778
,40,76,0.044259
,42,76,0.033393
,44,76,0.024017
,46,76,0.018887
,48,76,0.014406
,50,76,0.010527
,52,76,0.007234
,54,76,0.004546
,56,76,0.002531
,58,76,0.001269
,60,76,0
,0,78,0
,2,78,0.000092
,4,78,0.001269
,6,78,0.002819
,8,78,0.004653
,10,78,0.006749
,12,78,0.009115
,14,78,0.011775
,16,78,0.015222
,18,78,0.016723
,20,78,0.014222
,22,78,0.02394
,24,78,0.03521
,26,78,0.050543
,28,78,0.065638
,30,78,0.058453
,32,78,0.056902
,34,78,0.040994
,36,78,0.033791
,38,78,0.02797
,40,78,0.023402
,42,78,0.01813
,44,78,0.014762
,46,78,0.011773
,48,78,0.009115
,50,78,0.006749
,52,78,0.004653
,54,78,0.002819
,56,78,0.001269
,58,78,0.000092
,60,78,0
,0,80,0
,2,80,0
,4,80,0
,6,80,0
,8,80,0
,10,80,0
,12,80,0
,14,80,0
,16,80,0
,18,80,0
,20,80,0
,22,80,0
,24,80,0
,26,80,0
,28,80,0
,30,80,0
,32,80,0
,34,80,0
,36,80,0
,38,80,0
,40,80,0
,42,80,0
,44,80,0
,46,80,0
,48,80,0
,50,80,0
,52,80,0
,54,80,0
,56,80,0
,58,80,0
,60,80,0


==> BritishMuseum/paper_results.csv <==
dummy,pg,vol,vol_20deg,vol_30deg,Equal w,increase_20deg,increase_30deg,Regular grid 4,Regular_2
,0.01,1174.264811,1180.49952,1203.985519,,0.005309457,0.025310056,1167.904145,1167.217475
,0.5,1335.017394,1344.403174,1375.596199,8343.36,0.007030455,0.030395713,,1326.167709
,1,1546.816116,1561.76499,1606.3143,4171.68,0.009664286,0.038464937,1542.610983,1535.219759
,1.5,1829.188532,1854.052412,1922.557965,2781.12,0.013592847,0.051044182,,1814.289159
,2,2219.094247,2261.085616,2374.315475,2085.84,0.018922752,0.069948011,2218.526659,2200.828964
,2.25,2473.894848,2529.612625,2678.375097,1854.08,0.02252229,0.08265519,,2453.001874
,2.5,2787.709516,2862.540355,3061.45321,1668.672,0.026843126,0.098196635,,2763.776346
,2.75,3184.395616,3285.671096,3556.674238,1516.974545,0.031803674,0.116907152,,3156.496637
,2.875,3424.531233,3543.429356,3862.858029,1451.01913,0.034719532,0.127996145,,3394.630081
,3,3700.622261,3841.436502,4220.407981,1390.56,0.038051504,0.140459005,3721.631121,3669.073984
,3.125,4021.416158,4189.492536,4640.641278,1334.9376,0.041795321,0.153981855,,3988.584201
,3.25,4398.615986,4600.68475,5138.771311,1283.593846,0.045939169,0.168270048,,4364.580826
,3.375,4847.53749,5092.157261,5734.938691,1236.053333,0.050462688,0.183062267,,4811.832475
,3.5,5389.546427,5687.387717,6456.652272,1191.908571,0.055262775,0.197995482,,5350.870099
,3.625,6054.677449,6419.946091,7339.874475,1150.808276,0.06032834,0.212265152,,6009.891611
,3.75,6884.181835,7336.566535,8434.792829,1112.448,0.065713648,0.225242597,,6828.700606
,3.875,7934.630321,8501.948982,9809.115009,1076.562581,0.071499067,0.23624096,,7866.867465
,3.9,8178.391665,8772.196971,10124.95526,1069.661538,0.072606611,0.238013007,,8107.56294
,4,9294.055302,9998.153272,11557.2559,1042.92,0.075757885,0.243510558,9416.400157,9207.259222
,5,53020.68699,,,834.336,-1,-1,,


==> Square_experiments/SingleLoadResults.csv <==
dummy,pg,raw pg,vol_11x11,vol_simple,vol_best,x_best,y_best,GA_improvement,complexity_improvement,notes
,0.02,0.1,138.910185,138.854957,138.854957,,,,,
,0.2,1,158.82679,158.826701,158.826701,,,,,
,0.4,2,187.371986,187.37048,187.37048,,,,,
,0.6,3,225.760201,225.75995,225.75995,,,,,
,0.8,4,279.54576,279.545792,279.54576,,,,,
,1,5,358.969804,358.969669,358.969669,,,,,
,1.1,5.5,414.062077,414.061781,414.061781,,,,,
,1.2,6,484.797584,484.796517,484.796517,,,,,
,1.3,6.5,578.029166,578.028295,578.028295,,,,,
,1.4,7,704.911535,704.91102,704.91102,,,,,
,1.5,7.5,884.638144,884.636388,884.636388,,,,,
,1.6,8,1152.633764,1152.633615,1152.633615,,,,,
,1.62,8.1,1222.0821,1222.082065,1222.082065,,,,,
,1.68,8.4,1476.355376,1476.473638,1475.3736,6.74,6.2,0.000665,0.000745044,Shows up as cross between diagonal ribs
,1.7,8.5,1575.939356,1580.576772,1572.712776,6.79,5.3641,0.002047401,0.004975396,
,1.72,8.6,1678.85021,1696.911106,1675.185568,6.84,4.5828,0.002182828,0.012802991,
,1.74,8.7,1786.469882,1827.510909,1783.458263,6.89,3.8584,0.001685793,0.024105271,
,1.76,8.8,1902.212795,1974.855546,1898.245618,6.9,3.036,0.002085559,0.038792674,
,1.78,8.9,2023.121252,2141.991142,2020.355309,6.93,2.2869,0.001367166,0.056786338,Fully in + form
,1.8,9,2156.865965,2332.696798,2150.702717,6.93,1.5246,0.002857502,0.078018747,
,1.82,9.1,2298.949187,2551.70404,2290.350214,6.93,0.8316,0.003740393,0.102423252,Extra T across between legs
,1.84,9.2,2452.196919,2805.005425,2440.541495,6.92,0.1384,0.004753054,0.129933414,Extra T across between legs
,1.85,9.25,2535.041856,2946.835043,2520.037266,6.97,0,0.005918873,0.144832599,
,1.86,9.3,2620.141161,3100.277351,2602.692493,7.07,0,0.006659438,0.160496885,
,1.9,9.5,2977.118926,3859.777412,2968.144261,7.4,0,0.003014547,0.231006365,
,2,10,4198.041496,7815.540585,4197.009848,8.06,0,0.000245745,0.46299174,


==> Square_experiments/TopologyUnnorm.csv <==
dummy,normalised,pg,unrestricted,Archgrid,Diagonals + x/y,Heavy,Light,upwards
,0.02,0.1,35.031522,36.262284,36.015144,36.22003,35.03296,34.46436
,0.2,1,37.762348,39.261355,39.050616,38.904624,37.757316,32.166823
,0.4,2,41.272479,43.180785,43.037705,42.359288,41.27897,29.883726
,0.6,3,45.431528,47.890966,47.858547,46.43491,45.460532,27.886133
,0.8,4,50.458946,53.642272,53.786352,51.309492,50.513657,26.153015
,1,5,56.635903,60.798345,61.220993,57.234394,56.753541,24.568831
,1.2,6,64.26556,69.905005,70.768433,64.575224,64.634149,23.155805
,1.3,6.5,68.710186,75.439152,76.61354,68.938616,69.39655,22.505406
,1.4,7,73.680715,81.81578,83.385617,73.882978,74.863163,21.888535
,1.5,7.5,79.374697,89.228668,91.304649,79.527134,81.19421,21.302668
,1.6,8,85.933246,97.932815,100.661793,86.023289,88.600165,20.745803
,1.7,8.5,93.542528,108.269695,111.849323,93.568834,97.362354,20.216455
,1.8,9,102.418418,120.705738,125.406479,102.423574,107.864204,19.71267
,1.9,9.5,112.935597,135.892656,142.091782,112.935921,120.639735,19.232672
,2,10,125.580726,154.765154,163.000891,125.580652,136.451293,18.774835


==> Square_experiments/fixedtopology.csv <==
dummy,normpg,pg,unrestricted,Archgrid,Diagonals,Heavy,Light
,0.02,0.1,1,1.035132987,1.028078198,1.033926816,1.000041049
,0.2,1,1,1.03969581,1.034115146,1.030249072,0.999866746
,0.4,2,1,1.046236767,1.04277005,1.026332535,1.000157272
,0.6,3,1,1.054135049,1.05342147,1.022085588,1.000638411
,0.8,4,1,1.063087445,1.065942836,1.016856198,1.001084268
,1,5,1,1.073494758,1.080957304,1.010567343,1.002077092
,1.2,6,1,1.087752211,1.101187526,1.004818506,1.005735405
,1.3,6.5,1,1.097932583,1.115024489,1.003324543,1.009989261
,1.4,7,1,1.110409691,1.131715633,1.002745128,1.01604827
,1.5,7.5,1,1.12414499,1.150299182,1.001920473,1.022923086
,1.6,8,1,1.139638261,1.171395213,1.001047825,1.031034776
,1.7,8.5,1,1.157438198,1.195705583,1.00028122,1.04083518
,1.8,9,1,1.178554994,1.224452412,1.000050343,1.05317194
,1.9,9.5,1,1.203275669,1.258166475,1.000002869,1.068217092
,2,10,1,1.232395758,1.297976976,0.999999411,1.086562384


==> Square_experiments/transmissibleResults.csv <==
Dummy,vertical_multiplier,vertical_num,total_nodes,total_possible_elm,peak_elm,vol,time,vol_norm,time_norm,vnoddes_calc,fit,v_inf,k,alpha,error,total,increase,fit_increase,node_num,multiplier
,2,4,605,182710,10588,133.166086,33.350686,1.060408393,55.91062196,5,1.052943128,0.99431457,0.280136979,0.971803111,0.001393254,0.005334938,0.060408393,0.052943128,605,0.5
,1,8,1089,592416,20228,129.169363,91.319457,1.028582282,153.0921324,9,1.02743032,,,,0.000107488,,0.028582282,0.02743032,1089,1
,0.666666667,12,1573,1236378,37366,127.733183,285.552773,1.017145907,478.7137854,13,1.017479811,,,,1.88E-05,,0.017145907,0.017479811,1573,1.499999999
,0.5,16,2057,2114596,64460,127.094432,1356.267916,1.0120595,2273.709834,17,1.012163671,,,,3.14E-06,,0.0120595,0.012163671,2057,2
,0.4,20,2541,3227070,90884,126.490461,1343.886958,1.007250048,2252.953827,21,1.008850192,,,,0.001129163,,0.007250048,0.008850192,2541,2.5
,0.333333333,24,3025,4573800,121010,126.393122,4800.358075,1.006474932,8047.54078,25,1.006584667,,,,7.53E-06,,0.006474932,0.006584667,3025,3.000000003
,0.285714286,28,3509,6154786,137722,126.251187,2631.102243,1.005344697,4410.900659,29,1.0049366,,,,0.000140063,,0.005344697,0.0049366,3509,3.499999997
,0.25,32,3993,7970028,172462,126.183398,4320.619199,1.004804889,7243.284491,33,1.003683152,,,,0.001370283,,0.004804889,0.003683152,3993,4
,0.222222222,36,4477,10019526,218488,126.009552,7715.337837,1.003420545,12934.34675,37,1.002697332,,,,0.000716038,,0.003420545,0.002697332,4477,4.500000005
,0.2,40,4961,12303280,404323,125.687311,21277.71632,1.000854523,35670.94103,41,1.00190143,,,,0.0018424,,0.000854523,0.00190143,4961,5


==> selfIntersect/intersectResults.csv <==
dummy,pg,vol,vol_simple
,0.05,25.730527,
,0.1,26.007636,
,0.5,28.445276,
,0.75,30.196619,
,1,32.160952,
,1.25,34.378739,
,1.5,36.899719,
,1.75,39.789356,
,2,43.133248,
,2.25,47.045659,
,2.5,51.679828,
,2.75,57.248658,
,3,64.055523,
,3.1,67.217758,
,3.2,70.683665,
,3.3,74.497384,
,3.4,78.71129,
,3.5,83.389323,
,3.6,88.608791,
,3.7,94.464994,
,3.8,101.075485,
,3.9,108.582469,
,4,117.162978,

